ErrorNet: Learning error representations from limited data to improve vascular segmentation

Deep convolutional neural networks have proved effective in segmenting lesions and anatomies in various medical imaging modalities. However, in the presence of small sample size and domain shift problems, these models often produce masks with non-intuitive segmentation mistakes. In this paper, we propose a segmentation framework called ErrorNet, which learns to correct these segmentation mistakes through the repeated process of injecting systematic segmentation errors to the segmentation result based on a learned shape prior, followed by attempting to predict the injected error. During inference, ErrorNet corrects the segmentation mistakes by adding the predicted error map to the initial segmentation result. ErrorNet has advantages over alternatives based on domain adaptation or CRF-based post processing, because it requires neither domain-specific parameter tuning nor any data from the target domains. We have evaluated ErrorNet using five public datasets for the task of retinal vessel segmentation. The selected datasets differ in size and patient population, allowing us to evaluate the effectiveness of ErrorNet in handling small sample size and domain shift problems. Our experiments demonstrate that ErrorNet outperforms a base segmentation model, a CRF-based post processing scheme, and a domain adaptation method, with a greater performance gain in the presence of the aforementioned dataset limitations.

==> cameraready__readme_for_movie.txt <==


1) This movie shows a few additional figures and tables, which we were not able to include in the  main text due to the page limit.

2) The movie extension is .mov and can be played by QuickTime Player.

3) Please contact Nima Tajbakhsh at ntajbakhsh@voxelcloud.io for further clarification on our method, results, or architecture details.

==> cameraready_movie_summary.txt <==


This movie depicts additional figures and tables, which were not able to include in the main text due to page limit. The figures serve to illustrate how the error correction mechanism of ErrorNet improves the segmentation results in high resolution uncropped images. The tables contain our segmentation results based on IoU and also architecture details for the base segmentation network, error injection network, and error prediction network.
